Identifying Different Layers of Online Misogyny

Social media has become an everyday means of interaction and information sharing on the Internet. However, posts on social networks are often aggressive and toxic, especially when the topic is controversial or politically charged. Radicalization, extreme speech, and in particular online misogyny against women in the public eye have become alarmingly negative features of online discussions. The present study proposes a methodological approach to contribute to ongoing discussions about the multiple ways in which women, their experiences, and their choices are attacked in polarized social media responses. Based on a review of theories on and detection methods for misogyny, we present a classification scheme that incorporates eleven different explicit as well as implicit layers of online misogyny. We also apply our classes to a case study related to online aggression against Amber Heard in the context of her allegations of domestic violence against Johnny Depp. We finally evaluate the reliability of Google's Perspective API -- a standard for detecting toxic language -- for determining gender discrimination as toxicity. We show that a large part of online misogyny, especially when verbalized without expletive terms but instead more implicitly is not captured automatically.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

